CRATES: An All-Sky Survey of Flat-Spectrum Radio Sources

We have assembled an 8.4 GHz survey of bright, flat-spectrum (alpha > -0.5) radio sources with nearly uniform extragalactic (|b|>10 deg) coverage for sources brighter than S_{4.8 GHz} = 65 mJy. The catalog is assembled from existing observations (especially CLASS and the Wright et al. PMN-CA survey), augmented by reprocessing of archival VLA and ATCA data and by new observations to fill in coverage gaps. We refer to this program as CRATES, the Combined Radio All-sky Targeted Eight GHz Survey. The resulting catalog provides precise positions, sub-arcsecond structures, and spectral indices for some 11,000 sources. We describe the morphology and spectral index distribution of the sample and comment on the survey's power to select several classes of interesting sources, especially high energy blazars. Comparison of CRATES with other high-frequency surveys also provides unique opportunities for identification of high-power radio sources.

==> datafile6.txt <==
%auto-ignore

Title: CRATES: An All-Sky Survey of Flat-Spectrum Radio Sources 
Authors: Healey S.E., Romani R.W., Taylor G.B., Sadler .E.M., Ricci R., 
         Murphy T., Ulvestad J.S., Winn J.N. 
Table: Results of additional observations
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label   Explanations
--------------------------------------------------------------------------------
   1- 14 A14    ---    Name    The 1.4 GHz coordinate name (1)
  16- 20 I5     mJy    SNVSS   ? The 1.4 GHz flux density (1)
  22- 27 F6.3   ---    Sp+I1   ? Spectral index between WENSS (330 MHz) or 
                                Texas Survey (365 MHz) and 1.4 GHz
  29- 30 I2     h      RAh8    ? Hour of Right Ascension (J2000) (2)
  32- 33 I2     min    RAm8    ? Minute of Right Ascension (J2000) (2)
  35- 39 F5.2   s      RAs8    ? Second of Right Ascension (J2000) (2)
      41 A1     ---    DE-8    Sign of the Declination (J2000) (2)
  42- 43 I2     deg    DEd8    ? Degree of Declination (J2000) (2)
  45- 46 I2     arcmin DEm8    ? Arcminute of Declination (J2000) (2)
  48- 51 F4.1   arcsec DEs8    ? Arcsecond of Declination (J2000) (2)
      53 A1     ---    Orig    Origin of the low frequency data (3)
  55- 61 F7.1   mJy    S8.4    ? The 8.4 GHz flux density
  63- 64 I2     h      RAh1    ? Hour of Right Ascension (J2000) (1)
  66- 67 I2     min    RAm1    ? Minute of Right Ascension (J2000) (1)
  69- 73 F5.2   s      RAs1    ? Second of Right Ascension (J2000) (1)
      75 A1     ---    DE-1    Sign of the Declination (J2000) (1)
  76- 77 I2     deg    DEd1    ? Degree of Declination (J2000) (1)
  79- 80 I2     arcmin DEm1    ? Arcminute of Declination (J2000) (1)
  82- 85 F4.1   arcsec DEs1    ? Arcsecond of Declination (J2000) (1)
  87- 93 F7.1   mJy    S1.4    ? The 1.4 GHz flux density (1)
  95-100 F6.3   ---    Sp+I8   ? Spectral index between 1.4 and 8.4 GHz
     102 A1     ---    Morph   Morphology class (4)
--------------------------------------------------------------------------------
Note (1): From Condon et al. 1998 (NVSS).
Note (2): The 8.4 GHz position.
Note (3):
    W = Rengelink et al. 1997 (WENSS);
    T = Douglas et al. 1996 (Texas Survey).
Note (4):
    N = No detection;
    P = point source;
    S = short jet;
    L = long jet;
    D = double;
    C = complex morphology. See text for full description.
--------------------------------------------------------------------------------
J012808+792846   150  0.160 01 28 08.88 +79 28 46.1 W    79.3 01 28 08.93 +79 28 46.1   149.5 -0.354 P
J013829+861140   101  0.759 01 38 29.66 +86 11 40.9 W    39.7 01 38 29.65 +86 11 40.1   101.0 -0.521 P
J061915+800706   155  1.356 06 19 15.34 +80 07 06.0 W    31.1 06 19 15.26 +80 07 06.2   154.9 -0.896 P
J072712+854517   268  0.021                                                                          N
J105421+862936   234  0.172 10 54 22.27 +86 29 36.1 W   177.7 10 54 21.71 +86 29 36.4   234.3 -0.154 P
J123306+823350    96  0.444                                                                          N
J132247+760649   112  0.097 13 22 47.39 +76 06 47.6 W    36.5 13 22 47.12 +76 06 49.3   111.9 -0.625 P
J140420+782950   128  0.808 14 04 20.31 +78 29 50.6 W    52.2 14 04 20.32 +78 29 50.6   128.3 -0.502 P
J151032+800005   116  0.062 15 10 32.75 +80 00 05.3 W   183.6 15 10 32.48 +80 00 05.2   116.1  0.256 P
J155058+815423    97  0.164 15 50 58.29 +81 54 24.2 W    28.0 15 50 58.25 +81 54 23.8    96.8 -0.692 P
J183205+804941   282  0.414 18 32 05.01 +80 49 41.8 W    87.2 18 32 05.27 +80 49 41.8   281.5 -0.654 P
J200640+760543   132  0.047 20 06 40.91 +76 05 45.3 W    48.1 20 06 40.72 +76 05 43.7   131.8 -0.562 P
J211649+762819   130  0.171 21 16 49.29 +76 28 20.7 W    44.9 21 16 49.40 +76 28 19.6   129.9 -0.593 P
J215834+825348   104  0.969 21 58 34.16 +82 53 48.1 W    37.3 21 58 34.32 +82 53 48.6   104.2 -0.573 P
J222721+773319   137  0.129 22 27 21.62 +77 33 19.2 W    66.9 22 27 21.66 +77 33 19.7   136.6 -0.398 P
J232553+835636   119  0.154 23 25 53.01 +83 56 37.4 W    64.8 23 25 52.98 +83 56 36.9   119.2 -0.340 P
J232628+800813   163  0.906 23 26 28.44 +80 08 12.6 W    15.3 23 26 28.37 +80 08 13.1    63.4 -1.322 P
J120741-010637   136 -0.544 12 07 41.68 -01 06 36.7 T   216.8 12 07 41.66 -01 06 37.4   135.5  0.262 P
J121031-013650   659 -0.581 12 10 31.75 -01 36 56.1 T    21.8 12 10 31.37 -01 36 50.1   659.4 -1.698 P
                            12 10 31.76 -01 36 56.2 T     9.7                                       
J121314-015904   157 -0.677                                                                          N
J121432-041603   232 -0.608 12 14 32.43 -04 16 01.8 T    22.8 12 14 32.37 -04 16 03.4   232.2 -0.905 L
                            12 14 32.45 -04 16 01.8 T    12.2                                       
                            12 14 32.41 -04 16 01.8 T     5.3                                       
                            12 14 32.38 -04 16 01.8 T     5.6                                       
J121514-062804   366 -0.230 12 15 14.39 -06 28 03.9 T   417.1 12 15 14.42 -06 28 03.6   367.0  0.071 P
J121755-033721   218 -0.666 12 17 55.26 -03 37 23.2 T    18.3 12 17 55.30 -03 37 21.2   217.7 -1.059 S
                            12 17 55.26 -03 37 23.3 T    14.3                                       
J121836-063116   419 -0.771 12 18 36.18 -06 31 16.6 T   120.2 12 18 36.18 -06 31 15.9   418.7 -0.696 P
J122716-044533   130 -0.641 12 27 16.55 -04 45 32.5 T    20.9 12 27 16.53 -04 45 32.8   129.9 -1.020 P
J122852-063146   403 -0.454 12 28 52.18 -06 31 46.6 T    72.0 12 28 52.20 -06 31 46.3   402.9 -0.662 S
                            12 28 52.19 -06 31 46.5 T    33.8                                       
                            12 28 52.21 -06 31 46.5 T    17.2                                       
J123029-051001   225 -0.680                                                                          N
J123838-065614   186 -0.595 12 38 38.49 -06 56 12.2 T   184.0 12 38 38.32 -06 56 13.5   186.4 -0.007 P
J124412-080605   282 -0.683 12 44 12.30 -08 06 03.9 T    40.8 12 44 12.32 -08 06 04.9   282.5 -1.080 P
J124604-073048   559 -0.385 12 46 04.23 -07 30 46.6 T   639.2 12 46 04.15 -07 30 47.5   559.1  0.075 P
J124748-074913   130 -0.691 12 47 48.00 -07 49 11.6 T    11.1 12 47 48.03 -07 49 13.2   129.7 -1.216 P
                            12 47 48.05 -07 49 12.9 T     3.6                                       
J124810-083128   222 -0.304 12 48 10.23 -08 31 27.5 T   102.8 12 48 10.27 -08 31 27.9   222.0 -0.430 P
J125559-080432   178 -0.327 12 55 59.88 -08 04 32.6 T    22.1 12 55 59.94 -08 04 32.3   178.1 -0.956 L
                            12 55 59.98 -08 04 34.6 T    10.1                                       
J131538-015846   270 -0.660 13 15 39.05 -01 58 45.5 T    20.5 13 15 38.80 -01 58 46.0   269.5 -0.897 C
                            13 15 38.72 -01 58 46.3 T    16.0                                       
                            13 15 38.46 -01 58 47.1 T     9.1                                       
                            13 15 39.03 -01 58 45.7 T     8.4                                       
J131938-004941  1489 -0.673 13 19 38.77 -00 49 40.0 T   377.1 13 19 38.73 -00 49 41.1  1489.2 -0.567 L
                            13 19 38.75 -00 49 40.2 T    97.2                                       
                            13 19 38.69 -00 49 41.3 T    64.6                                       
J132130-001405   131 -0.675 13 21 30.19 -00 14 01.6 T    49.9 13 21 30.06 -00 14 05.1   130.6 -0.537 P
J132621-032246   159 -0.717 13 26 21.83 -03 22 46.7 T    23.6 13 26 21.79 -03 22 46.4   158.8 -1.064 P
J132939-034651   261 -0.756 13 29 39.29 -03 46 49.6 T    45.0 13 29 39.20 -03 46 50.9   261.3 -0.982 P
J133320-004044   128 -0.720 13 33 20.24 -00 40 47.0 T    11.5 13 33 20.21 -00 40 43.6   127.6 -1.341 P
J133654-053445   156 -0.558 13 36 54.85 -05 34 42.8 T    84.5 13 36 54.90 -05 34 44.7   155.8 -0.282 L
                            13 36 55.03 -05 34 43.0 T     9.6                                       
J133754-035108   217 -0.730 13 37 54.89 -03 51 05.8 T    23.0 13 37 54.94 -03 51 08.2   217.2 -1.162 C
                            13 37 54.93 -03 51 08.5 T     4.1                                       
J133932-031708   260 -0.470 13 39 32.67 -03 17 06.3 T    91.0 13 39 32.77 -03 17 07.9   260.3 -0.586 L
J133932-050339   689 -0.659 13 39 32.48 -05 03 38.1 T   115.1 13 39 32.59 -05 03 39.2   689.3 -0.941 S
                            13 39 32.49 -05 03 38.3 T    12.5                                       
J134017-020331   191 -0.729 13 40 17.79 -02 03 29.7 T    15.2 13 40 17.82 -02 03 30.6   190.8 -0.870 L
                            13 40 17.81 -02 03 31.2 T    13.6                                       
                            13 40 17.82 -02 03 31.5 T    11.4                                       
J134013-033520   932  0.233 13 40 13.30 -03 35 20.8 T   142.8 13 40 13.33 -03 35 20.5   931.6 -1.047 P
J134438-062955   130 -0.721                                                                          N
J134537-005707  1073 -0.636 13 45 37.75 -00 57 08.4 T    62.6 13 45 37.41 -00 57 07.0  1073.3 -1.150 S
                            13 45 37.73 -00 57 08.3 T    28.8                                       
                            13 45 37.24 -00 57 06.5 T    28.2                                       
                            13 45 37.72 -00 57 08.6 T    17.2                                       
J134516-015626   373 -0.597 13 45 16.79 -01 56 23.2 T    39.9 13 45 16.78 -01 56 25.9   373.1 -1.247 C
J134620-003348   146 -0.769 13 46 20.16 -00 33 50.5 T    14.0 13 46 20.09 -00 33 48.2   145.8 -0.986 P
                            13 46 19.95 -00 33 46.2 T    10.9                                       
J135053-012840   140 -0.674 13 50 53.14 -01 28 38.1 T    22.5 13 50 53.15 -01 28 39.6   140.3 -0.790 L
                            13 50 53.19 -01 28 38.7 T    11.5                                       
J135019-053402   352 -0.548 13 50 19.11 -05 34 02.6 T   114.3 13 50 19.11 -05 34 01.7   352.3 -0.628 P
J135106-045413   200 -0.571 13 51 06.72 -04 54 11.8 T    46.4 13 51 06.75 -04 54 13.1   200.0 -0.601 L
                            13 51 06.74 -04 54 14.7 T    17.5                                       
                            13 51 06.72 -04 54 14.9 T     4.3                                       
J135107-063023   177 -0.743 13 51 07.68 -06 30 23.3 T    39.7 13 51 07.72 -06 30 22.9   177.0 -0.787 S
                            13 51 07.71 -06 30 23.6 T     3.5                                       
J135223-015647   539 -0.781 13 52 23.40 -01 56 48.2 T    27.1 13 52 23.47 -01 56 47.5   539.4 -1.670 L
J135240-044330   207 -0.428 13 52 40.91 -04 43 30.4 T    55.0 13 52 40.87 -04 43 30.2   207.2 -0.740 P
J135349-063703   155 -0.730 13 53 49.14 -06 37 03.9 T    42.7 13 53 49.17 -06 37 02.6   154.7 -0.601 L
                            13 53 49.26 -06 37 02.6 T    10.0                                       
J135407-020603   747  0.510 13 54 06.90 -02 06 03.2 T   840.3 13 54 06.97 -02 06 03.2   747.4  0.065 P
J135604-035533   161 -0.761 13 56 04.47 -03 55 32.2 T    39.4 13 56 04.49 -03 55 32.6   161.3 -0.694 S
                            13 56 04.47 -03 55 32.6 T     7.1                                       
J135632-062841   167 -0.769 13 56 32.28 -06 28 40.7 T    26.6 13 56 32.31 -06 28 40.6   167.1 -0.849 S
                            13 56 32.29 -06 28 40.5 T     9.9                                       
J135725-003445   249 -0.772 13 57 25.47 -00 34 44.0 T    18.7 13 57 25.53 -00 34 44.7   248.7 -0.967 L
                            13 57 25.47 -00 34 44.2 T    11.6                                       
                            13 57 25.48 -00 34 44.8 T     7.6                                       
                            13 57 25.48 -00 34 44.0 T     6.1                                       
J135932-083117   193 -0.442 13 59 32.39 -08 31 17.2 T    39.5 13 59 32.36 -08 31 16.9   192.6 -0.885 P
J140129-044212   232 -0.631 14 01 29.56 -04 42 12.2 T    13.1 14 01 29.44 -04 42 12.0   232.2 -1.605 L
J140105-091633   545 -0.328                                                                          N
J140412-001325   492  0.526 14 04 12.12 -00 13 25.1 T   504.3 14 04 12.12 -00 13 24.6   491.8  0.014 P
J140445-013021   485  0.348 14 04 45.90 -01 30 22.0 T   416.0 14 04 45.90 -01 30 21.4   485.1 -0.086 P
J140400-043734  1152 -0.664 14 04 00.39 -04 37 30.8 T    58.0 14 04 00.32 -04 37 33.5  1151.6 -1.005 D
                            14 04 00.31 -04 37 36.8 T    51.7                                       
                            14 04 00.39 -04 37 30.6 T    41.6                                       
                            14 04 00.30 -04 37 36.9 T    38.9                                       
J140448-074310   196 -0.723 14 04 48.40 -07 43 10.2 T    38.6 14 04 48.41 -07 43 10.2   196.2 -0.908 P
J140639-032431   259 -0.347 14 06 39.87 -03 24 31.0 T   138.3 14 06 39.88 -03 24 31.0   259.5 -0.316 L
                            14 06 39.92 -03 24 31.4 T     9.1                                       
J140617-035755   133 -0.768 14 06 17.42 -03 57 54.1 T    22.7 14 06 17.39 -03 57 54.9   132.9 -0.792 L
                            14 06 17.40 -03 57 55.9 T     9.4                                       
J140626-072709   681 -0.606 14 06 26.14 -07 27 08.5 T    75.3 14 06 26.14 -07 27 08.6   681.3 -0.902 C
                            14 06 26.10 -07 27 09.3 T    53.2                                       
                            14 06 26.11 -07 27 09.0 T     6.7                                       
J140600-084806   734  0.117 14 06 00.70 -08 48 06.9 T   636.8 14 06 00.68 -08 48 06.5   734.1 -0.079 P
J140704-062023   148 -0.776 14 07 04.70 -06 20 22.9 T    51.6 14 07 04.71 -06 20 23.1   149.0 -0.592 P
J140711-083931   305 -0.567 14 07 11.25 -08 39 30.7 T    44.7 14 07 11.25 -08 39 30.5   304.6 -1.071 P

